Deep Learning Based Detection for Spectrally Efficient FDM Systems

In this study we present how to approach the problem of building efficient detectors for spectrally efficient frequency division multiplexing (SEFDM) systems. The superiority of residual convolution neural networks (CNNs) for these types of problems is demonstrated through experimentation with many different types of architectures.

==> results/ber_N12_d3_w24.txt <==
1 Physical GPUs, 1 Logical GPUs
N12 d3 w24
**** alpha = 0.0
--
ber = [0.21326191711425782, 0.15840435791015625, 0.10408373260498047, 0.0786842041015625, 0.05635769271850586, 0.02279313850402832, 0.006040572643280029, 0.0007670722603797912]
cber = [array([0.21244049, 0.21315387, 0.21358113, 0.21334071, 0.21307384,
       0.2138634 , 0.21304326, 0.21337128, 0.21367276, 0.21364595,
       0.21298981, 0.21296698]), array([0.15792084, 0.15921017, 0.15840916, 0.15880588, 0.15852356,
       0.15880588, 0.15783304, 0.15884781, 0.15960686, 0.15736391,
       0.15895467, 0.1565704 ]), array([0.1044617 , 0.10435483, 0.10512921, 0.10402304, 0.10444263,
       0.10365298, 0.10466004, 0.10372165, 0.10332113, 0.10384747,
       0.10403824, 0.10335161]), array([0.07901766, 0.07911682, 0.07811357, 0.07960126, 0.07772446,
       0.07832718, 0.0790634 , 0.07923888, 0.07861329, 0.07863615,
       0.077755  , 0.0790024 ]), array([0.05626295, 0.05666734, 0.05715177, 0.05678941, 0.05570603,
       0.05682375, 0.05648804, 0.05563734, 0.05616759, 0.05632021,
       0.05595015, 0.05632784]), array([0.02302551, 0.02334596, 0.0230217 , 0.02307508, 0.02228164,
       0.02246855, 0.02273559, 0.02278518, 0.02279281, 0.02238465,
       0.02291489, 0.02268602]), array([0.00610352, 0.00595093, 0.00605392, 0.00603103, 0.00613022,
       0.00579834, 0.00596619, 0.00598526, 0.00634384, 0.00607681,
       0.00616837, 0.00587845]), array([0.00072098, 0.00072098, 0.00074768, 0.00071335, 0.00070953,
       0.00078583, 0.0008316 , 0.00083923, 0.00074768, 0.00070953,
       0.0009079 , 0.00077057])]
**** alpha = 0.05
--
ber = [0.219731201171875, 0.1639476776123047, 0.10873377227783203, 0.08340422058105469, 0.05991396713256836, 0.024564741134643554, 0.006523451805114746, 0.0008869174122810363]
cber = [array([0.21873862, 0.2183952 , 0.21926489, 0.22016525, 0.21942136,
       0.21885292, 0.21984479, 0.21988683, 0.22022632, 0.21897888,
       0.22050858, 0.22249216]), array([0.16831206, 0.16490561, 0.1630592 , 0.16321945, 0.16340633,
       0.16178886, 0.16142654, 0.16226961, 0.16395187, 0.16409685,
       0.16366191, 0.16727446]), array([0.1127281 , 0.10929106, 0.10814285, 0.10739134, 0.10676189,
       0.10650255, 0.10746007, 0.10775759, 0.10831073, 0.10765071,
       0.10973742, 0.11307145]), array([0.08704375, 0.08354185, 0.08328247, 0.08232497, 0.08206175,
       0.08120351, 0.08275986, 0.08185201, 0.08222201, 0.08283614,
       0.08428571, 0.0874367 ]), array([0.06264497, 0.0609093 , 0.05957027, 0.05898666, 0.05855563,
       0.05890273, 0.05908582, 0.05866243, 0.05839159, 0.06009676,
       0.05971523, 0.06344602]), array([0.02625275, 0.02474976, 0.02467346, 0.02366639, 0.02315521,
       0.02415849, 0.02460861, 0.02380372, 0.02435685, 0.02428437,
       0.02473068, 0.02633666]), array([0.00701904, 0.00653458, 0.00665283, 0.00647354, 0.00641632,
       0.00621796, 0.0062294 , 0.00648117, 0.00617218, 0.00629425,
       0.00656891, 0.00722122]), array([0.00108719, 0.00094605, 0.00094986, 0.00086594, 0.00074387,
       0.00072098, 0.00093079, 0.00091934, 0.0007782 , 0.00091934,
       0.00083923, 0.00094223])]
**** alpha = 0.1
--
ber = [0.22176783752441406, 0.1682891082763672, 0.11377809906005859, 0.08786173248291015, 0.06381449890136719, 0.026487348556518554, 0.006990434169769287, 0.0009098050594329833]
cber = [array([0.21807471, 0.22134782, 0.22215268, 0.22172548, 0.22379686,
       0.22245795, 0.22454466, 0.22352216, 0.22245406, 0.22176373,
       0.22017667, 0.21919643]), array([0.16447081, 0.16660297, 0.16823192, 0.1689567 , 0.17103586,
       0.17016995, 0.17043684, 0.1696167 , 0.17055132, 0.16845699,
       0.16698451, 0.16395569]), array([0.11112984, 0.11177827, 0.11286161, 0.11621088, 0.11605833,
       0.11658092, 0.11650467, 0.11427309, 0.11457448, 0.11266708,
       0.11201095, 0.11068719]), array([0.08486939, 0.08636855, 0.08705526, 0.088871  , 0.08986666,
       0.09007263, 0.08974455, 0.09019091, 0.08900071, 0.08732224,
       0.08677676, 0.08420184]), array([0.06201935, 0.06278222, 0.06370162, 0.06453322, 0.0646591 ,
       0.06616212, 0.06571962, 0.06429674, 0.06402592, 0.06357959,
       0.06300354, 0.0612908 ]), array([0.02561188, 0.02596663, 0.02651215, 0.02632905, 0.0264702 ,
       0.02691651, 0.02723696, 0.02707673, 0.02682495, 0.02703095,
       0.02603912, 0.02583313]), array([0.00688171, 0.00691605, 0.00651169, 0.00724029, 0.00742722,
       0.00699234, 0.0071373 , 0.0071373 , 0.00673294, 0.00712204,
       0.0068779 , 0.00690842]), array([0.0010376 , 0.00086975, 0.00089264, 0.00095749, 0.00091553,
       0.00084686, 0.0008316 , 0.00100708, 0.00094605, 0.00085068,
       0.0009079 , 0.00085449])]
**** alpha = 0.15000000000000002
--
ber = [0.2247003173828125, 0.17384951782226563, 0.12012103271484376, 0.09440200805664062, 0.06965925598144532, 0.029588376998901367, 0.008172674179077149, 0.0011459987163543702]
cber = [array([0.22140134, 0.22458664, 0.22470094, 0.2257614 , 0.22631062,
       0.22652817, 0.22660443, 0.22671118, 0.22461688, 0.2235488 ,
       0.22367856, 0.22195454]), array([0.16909402, 0.17184831, 0.17203523, 0.17556761, 0.17743686,
       0.17680344, 0.17718498, 0.1764373 , 0.17645647, 0.17286302,
       0.17156979, 0.16889569]), array([0.11534122, 0.11650475, 0.11921689, 0.12083812, 0.1232986 ,
       0.12444684, 0.12425609, 0.12396625, 0.12213902, 0.11913289,
       0.11693962, 0.11537172]), array([0.0894394 , 0.09181976, 0.09415056, 0.09699252, 0.09745795,
       0.09844975, 0.09767531, 0.0972748 , 0.09532545, 0.09328079,
       0.09250641, 0.0884514 ]), array([0.0659027 , 0.0665779 , 0.06937791, 0.07131957, 0.07188792,
       0.07246397, 0.07272339, 0.07207872, 0.07090761, 0.06960297,
       0.06771466, 0.06535339]), array([0.02738572, 0.02857209, 0.02874755, 0.03043747, 0.03060531,
       0.03151321, 0.03144074, 0.03107453, 0.03033449, 0.02967072,
       0.02811051, 0.02716827]), array([0.0075531 , 0.00779724, 0.00799179, 0.00817108, 0.00859451,
       0.00862885, 0.00901413, 0.00867462, 0.00834656, 0.00822067,
       0.00770951, 0.00736999]), array([0.00106049, 0.00110245, 0.00097275, 0.00119782, 0.00127792,
       0.0011673 , 0.00125504, 0.00112915, 0.00120926, 0.0011673 ,
       0.00117111, 0.00104141])]
**** alpha = 0.2
--
ber = [0.22939041137695312, 0.180380615234375, 0.1280819396972656, 0.10205235290527344, 0.07702890014648438, 0.03493913650512695, 0.010535237312316894, 0.0017318724393844604]
cber = [array([0.22163382, 0.22668462, 0.23061743, 0.23300168, 0.23078531,
       0.23170102, 0.23246773, 0.2330361 , 0.2327384 , 0.22937778,
       0.22790527, 0.22273633]), array([0.17045219, 0.1764183 , 0.1817551 , 0.18393333, 0.18332295,
       0.18462375, 0.18463135, 0.18486029, 0.18524176, 0.18066405,
       0.17685698, 0.1718063 ]), array([0.11722563, 0.12408446, 0.12961581, 0.13109592, 0.13348016,
       0.13182831, 0.13331596, 0.1324082 , 0.13242346, 0.1302948 ,
       0.12370306, 0.11750797]), array([0.09148793, 0.09820942, 0.10363007, 0.10544582, 0.10603334,
       0.10643007, 0.10647203, 0.10693362, 0.10564423, 0.10423279,
       0.09836961, 0.0917397 ]), array([0.06689838, 0.0730705 , 0.07771681, 0.08087541, 0.08081815,
       0.08169173, 0.08121486, 0.08119579, 0.08085635, 0.07865142,
       0.07422639, 0.06713104]), array([0.02964784, 0.03268432, 0.03507613, 0.0365219 , 0.03809739,
       0.03829956, 0.03744504, 0.03708648, 0.03709031, 0.03522492,
       0.03212738, 0.02996825]), array([0.0087471 , 0.00967026, 0.01059723, 0.01094437, 0.01161957,
       0.0116272 , 0.01155854, 0.01135635, 0.01121902, 0.0108757 ,
       0.00955582, 0.00865173]), array([0.00141525, 0.00157166, 0.00178909, 0.00199127, 0.00179672,
       0.00189972, 0.00207901, 0.0018158 , 0.00173569, 0.00165558,
       0.00153351, 0.00149918])]
**** alpha = 0.25


==> results/ber_N24_d3_w24.txt <==
1 Physical GPUs, 1 Logical GPUs
N24 d3 w24
**** alpha = 0.0
--
ber = [0.21364952087402345, 0.15842816162109374, 0.10413028717041016, 0.078915771484375, 0.05626217651367187, 0.022952550888061522, 0.0060083093643188475, 0.0007818536758422851]
cber = [array([0.21281042, 0.21318811, 0.21436317, 0.21355814, 0.21263507,
       0.21361917, 0.21196362, 0.21261972, 0.21405023, 0.21398926,
       0.21393188, 0.21265796, 0.21398175, 0.21371846, 0.21355826,
       0.21364211, 0.21513361, 0.21380615, 0.21359256, 0.21571344,
       0.2132912 , 0.21408087, 0.21427524, 0.21340945]), array([0.15827559, 0.15909961, 0.15856546, 0.15935135, 0.1583862 ,
       0.15807344, 0.15787123, 0.15816876, 0.15853879, 0.15853502,
       0.15792847, 0.15937802, 0.15906522, 0.15774538, 0.1582451 ,
       0.15687178, 0.15873332, 0.15943144, 0.15860754, 0.15824506,
       0.15712354, 0.15901187, 0.15803143, 0.15899283]), array([0.10380553, 0.10431288, 0.10512545, 0.10395053, 0.10489276,
       0.10493852, 0.10413359, 0.10453032, 0.10375977, 0.10386655,
       0.10440825, 0.10464479, 0.10372925, 0.10504527, 0.10355762,
       0.1044807 , 0.10394658, 0.10465623, 0.1030731 , 0.10377885,
       0.10351944, 0.10263445, 0.10471342, 0.10362245]), array([0.07925035, 0.07878877, 0.07883072, 0.07828898, 0.07916637,
       0.07914351, 0.07950212, 0.07931137, 0.077446  , 0.07936097,
       0.07878497, 0.07803348, 0.07893752, 0.0792999 , 0.07966615,
       0.07876588, 0.07831572, 0.07934954, 0.07920458, 0.079319  ,
       0.07857129, 0.07833482, 0.07898332, 0.0793228 ]), array([0.05619434, 0.05686187, 0.05694964, 0.05629728, 0.05657197,
       0.05661393, 0.05642698, 0.05627823, 0.05571362, 0.0567322 ,
       0.05620193, 0.05613324, 0.05541228, 0.05633545, 0.05669023,
       0.05598067, 0.05648804, 0.0560913 , 0.05621718, 0.0558014 ,
       0.0558548 , 0.05597686, 0.05609895, 0.05636977]), array([0.02315522, 0.02298355, 0.02303314, 0.022892  , 0.02290344,
       0.02312469, 0.02296066, 0.02310944, 0.02305984, 0.02268982,
       0.02298355, 0.02275467, 0.02298355, 0.02295684, 0.02315139,
       0.02328874, 0.02264404, 0.02316284, 0.02227401, 0.02249145,
       0.02328109, 0.02280807, 0.02305984, 0.02310944]), array([0.00610352, 0.00606918, 0.00581741, 0.00608063, 0.0060463 ,
       0.00613403, 0.00613785, 0.00578308, 0.0059433 , 0.00574875,
       0.00611878, 0.00596619, 0.00606537, 0.00611496, 0.00606537,
       0.00576401, 0.00597763, 0.0060463 , 0.00646591, 0.00601959,
       0.00595093, 0.00593949, 0.00578689, 0.00605392]), array([0.00065613, 0.00085831, 0.00076294, 0.00081634, 0.00078964,
       0.00080109, 0.00076675, 0.00083542, 0.00074005, 0.00084686,
       0.00073242, 0.00076294, 0.00073624, 0.00075531, 0.00076675,
       0.00073242, 0.00074387, 0.00091171, 0.00083923, 0.00080109,
       0.00080872, 0.00072098, 0.00070572, 0.00087357])]
**** alpha = 0.05
--
ber = [0.21657464599609375, 0.1628930969238281, 0.10885842132568359, 0.0833157958984375, 0.06002633285522461, 0.024627212524414063, 0.006417594432830811, 0.000850995659828186]
cber = [array([0.21426392, 0.21648024, 0.21583177, 0.21429437, 0.21677019,
       0.21742627, 0.21629333, 0.21621318, 0.21704855, 0.21637366,
       0.21807481, 0.21729666, 0.21700284, 0.21786118, 0.21683871,
       0.21799463, 0.21586218, 0.21726981, 0.21651837, 0.21627048,
       0.21647647, 0.21701053, 0.21626648, 0.21605301]), array([0.16178519, 0.16125101, 0.1618423 , 0.16365814, 0.16350555,
       0.16360091, 0.16229628, 0.16189957, 0.16404716, 0.16413118,
       0.16455078, 0.16260907, 0.16378786, 0.1652527 , 0.1642113 ,
       0.16342542, 0.16468811, 0.16301724, 0.16222771, 0.16239171,
       0.16117477, 0.1621666 , 0.16137694, 0.16053777]), array([0.10884088, 0.10786434, 0.1083717 , 0.10805513, 0.10847473,
       0.10797121, 0.11013032, 0.10945132, 0.10924148, 0.10935971,
       0.11079402, 0.10971075, 0.10985562, 0.10968391, 0.10967636,
       0.10993576, 0.10844799, 0.10918047, 0.10844035, 0.10889816,
       0.10773466, 0.10737224, 0.10703664, 0.10807413]), array([0.08269881, 0.08155827, 0.08294296, 0.08294676, 0.08277892,
       0.08375167, 0.08272546, 0.08427049, 0.0842972 , 0.08311079,
       0.08387373, 0.08407976, 0.08441159, 0.08425518, 0.08342364,
       0.08472443, 0.08371352, 0.08385849, 0.08423996, 0.0818329 ,
       0.08234023, 0.08229826, 0.08304601, 0.08240128]), array([0.06052403, 0.05954744, 0.05917357, 0.0589943 , 0.05946351,
       0.06037144, 0.05992892, 0.05984116, 0.06081392, 0.06066897,
       0.06066512, 0.06040193, 0.06064225, 0.05957795, 0.06028363,
       0.06010819, 0.05967335, 0.05957027, 0.06032177, 0.05916599,
       0.06035612, 0.05986785, 0.05979539, 0.06087493]), array([0.02529144, 0.02451706, 0.02411652, 0.02435302, 0.02480316,
       0.0251503 , 0.02428818, 0.02430343, 0.02483749, 0.02454757,
       0.02480698, 0.0245552 , 0.02439881, 0.02431107, 0.02507782,
       0.02531432, 0.02430344, 0.02471542, 0.02459335, 0.02439116,
       0.02436065, 0.02412413, 0.02438355, 0.02550889]), array([0.00675964, 0.00633621, 0.00612641, 0.00613403, 0.00599671,
       0.00634003, 0.00641632, 0.00658417, 0.00654602, 0.00637054,
       0.0063591 , 0.00619125, 0.00637054, 0.00636291, 0.00640106,
       0.00645447, 0.00644302, 0.00657272, 0.00634384, 0.00645828,
       0.00645447, 0.00633621, 0.00682068, 0.00684357]), array([0.00107575, 0.00088501, 0.00078583, 0.00085068, 0.00088119,
       0.00076294, 0.0009346 , 0.00084686, 0.00074005, 0.00077057,
       0.00084686, 0.00089264, 0.00091934, 0.00075912, 0.00081635,
       0.00089645, 0.0008049 , 0.00085449, 0.00078964, 0.00069809,
       0.00082397, 0.00079346, 0.00091934, 0.00107574])]
**** alpha = 0.1
--
ber = [0.2220521697998047, 0.16910684204101561, 0.11489051818847656, 0.08898798370361329, 0.0644620361328125, 0.026724342346191407, 0.007112980842590332, 0.0009744958877563476]
cber = [array([0.21638876, 0.21990585, 0.21898657, 0.22122961, 0.22283926,
       0.22320563, 0.22375475, 0.22306445, 0.22278604, 0.22305676,
       0.22280103, 0.2229575 , 0.22433856, 0.22307581, 0.22401413,
       0.2237168 , 0.22321326, 0.22367853, 0.22240073, 0.22301875,
       0.22116476, 0.22044374, 0.22040564, 0.21880347]), array([0.16522208, 0.16623689, 0.16569897, 0.16766356, 0.16949847,
       0.1707459 , 0.16923141, 0.17027658, 0.17095938, 0.17101285,
       0.17089839, 0.16998672, 0.17085641, 0.1713028 , 0.17042924,
       0.16999808, 0.1701813 , 0.1712151 , 0.16983804, 0.17166135,
       0.16794968, 0.16779709, 0.16485973, 0.16504285]), array([0.11071777, 0.11158368, 0.11275101, 0.11398698, 0.11466983,
       0.11549375, 0.11647035, 0.11596687, 0.11663812, 0.11656573,
       0.11609651, 0.11594009, 0.11736679, 0.11696244, 0.1166573 ,
       0.11648947, 0.11642072, 0.11539072, 0.11597444, 0.11565778,
       0.1136551 , 0.113205  , 0.1114655 , 0.11124802]), array([0.08496857, 0.08670425, 0.08713526, 0.08840945, 0.08924869,
       0.0894203 , 0.09003069, 0.09054566, 0.09004214, 0.09089273,
       0.08965303, 0.08914184, 0.08981325, 0.09022899, 0.08932877,
       0.09104156, 0.09095768, 0.09078216, 0.08987428, 0.08961867,
       0.08827213, 0.08740619, 0.08647534, 0.08572003]), array([0.06255344, 0.06140903, 0.06246953, 0.06396486, 0.06453323,
       0.06445309, 0.06505589, 0.0657234 , 0.06545641, 0.06479644,
       0.06562424, 0.06509021, 0.06481552, 0.06565092, 0.06563953,
       0.06530378, 0.06536484, 0.06560517, 0.06653977, 0.06524276,
       0.06433105, 0.06262588, 0.06248093, 0.06235887]), array([0.02577972, 0.02582551, 0.0257225 , 0.02624129, 0.02664948,
       0.02679064, 0.02669145, 0.0268135 , 0.02748488, 0.02642441,
       0.02661132, 0.02726363, 0.02767181, 0.02719117, 0.02662661,
       0.02707291, 0.0275383 , 0.02733232, 0.02698134, 0.02704236,
       0.02677155, 0.02631377, 0.02600478, 0.02653883]), array([0.00734329, 0.00702667, 0.00663376, 0.00707626, 0.0067749 ,
       0.00706863, 0.00709915, 0.00712586, 0.00719833, 0.00710297,
       0.00713349, 0.00702286, 0.00698472, 0.00737381, 0.00716782,
       0.00745392, 0.0070076 , 0.00677872, 0.00732803, 0.00727082,
       0.00724792, 0.00689698, 0.00710678, 0.00748825]), array([0.00130463, 0.00097275, 0.00094986, 0.0010643 , 0.00091553,
       0.00095749, 0.0008316 , 0.00091171, 0.00099182, 0.00089264,
       0.00091171, 0.00085831, 0.0008316 , 0.00093842, 0.00098801,
       0.00093079, 0.00099182, 0.00091934, 0.00108337, 0.00088119,
       0.0009613 , 0.00098801, 0.00098801, 0.0013237 ])]
**** alpha = 0.15000000000000002
--
ber = [0.22667454528808595, 0.17564794921875, 0.12236873626708984, 0.09599273681640624, 0.07100185394287109, 0.031037649154663085, 0.008660321235656738, 0.0012936583757400513]
cber = [array([0.22167947, 0.22332385, 0.22563542, 0.22609344, 0.22670364,
       0.22730646, 0.22826779, 0.22839363, 0.22930908, 0.22790906,
       0.22844702, 0.22779471, 0.22866435, 0.2263564 , 0.22706604,
       0.22633353, 0.22751242, 0.22846989, 0.22852307, 0.22906885,
       0.22647086, 0.22587219, 0.22356038, 0.22142413]), array([0.168293  , 0.17001346, 0.17384337, 0.1744538 , 0.17735677,
       0.17882156, 0.17720792, 0.17787555, 0.176487  , 0.17844389,
       0.17912669, 0.17895511, 0.17745216, 0.1780014 , 0.17739876,
       0.17734908, 0.17808157, 0.17742546, 0.17683408, 0.17654424,
       0.17673868, 0.17245099, 0.17071548, 0.16567989]), array([0.11518476, 0.11750024, 0.12130357, 0.1204834 , 0.12445831,
       0.12448499, 0.12331384, 0.12425616, 0.1231384 , 0.12464523,
       0.12449263, 0.12520603, 0.12426755, 0.12438966, 0.12358853,
       0.12383273, 0.12531662, 0.12391278, 0.12443541, 0.12416078,
       0.12273402, 0.12018971, 0.11727901, 0.11427309]), array([0.08817294, 0.09141159, 0.09361271, 0.0956955 , 0.09760279,
       0.09819028, 0.0978622 , 0.09707643, 0.09880827, 0.09765244,
       0.09694673, 0.09715272, 0.09807588, 0.09810637, 0.0974884 ,
       0.09815979, 0.09814835, 0.09719846, 0.09795384, 0.09791177,
       0.09569173, 0.09452819, 0.09158329, 0.0887947 ]), array([0.06433868, 0.06702419, 0.06919099, 0.07122421, 0.07198333,
       0.07242198, 0.07316971, 0.0721512 , 0.07185747, 0.0728035 ,
       0.07271193, 0.07333373, 0.07248689, 0.07313156, 0.07322308,
       0.07221984, 0.07159421, 0.07191467, 0.07326886, 0.07213595,
       0.07114029, 0.06912231, 0.06681824, 0.06477741]), array([0.02809907, 0.02827072, 0.02999498, 0.03009416, 0.03136063,
       0.03150558, 0.03209688, 0.03147888, 0.03134155, 0.03170395,
       0.031765  , 0.03188322, 0.03156664, 0.03203203, 0.03185654,
       0.03184889, 0.03145598, 0.03253937, 0.03231811, 0.03233718,
       0.03148649, 0.03045654, 0.02888489, 0.02852631]), array([0.00814438, 0.00823211, 0.0079689 , 0.00825882, 0.00886536,
       0.00888824, 0.00843811, 0.00874329, 0.00844192, 0.00885773,
       0.00881958, 0.00904083, 0.00902557, 0.00865936, 0.00876999,
       0.00899124, 0.00904846, 0.00891495, 0.00906372, 0.0087738 ,
       0.00869751, 0.00849152, 0.00828934, 0.00842285]), array([0.0013504 , 0.00121689, 0.00123215, 0.00127411, 0.00122452,
       0.00127792, 0.00125504, 0.00122452, 0.00130081, 0.00122833,
       0.00122452, 0.00133896, 0.0012703 , 0.00121689, 0.00125504,
       0.00133896, 0.0014534 , 0.00139618, 0.00126648, 0.00134277,
       0.00143051, 0.00121689, 0.00133133, 0.00138092])]
**** alpha = 0.2
--
ber = [0.2310793914794922, 0.18203433227539062, 0.13069532775878906, 0.10516119384765625, 0.08004694366455078, 0.03760671234130859, 0.011873725891113282, 0.002239704132080078]
cber = [array([0.22300731, 0.22647093, 0.23032001, 0.2314758 , 0.23274612,
       0.23242191, 0.23252487, 0.23279182, 0.23442844, 0.23329544,
       0.23404298, 0.2337951 , 0.23203278, 0.23217007, 0.23198314,
       0.231556  , 0.23258592, 0.23214731, 0.23100662, 0.23304369,
       0.231823  , 0.23094934, 0.22632986, 0.22295377]), array([0.17196274, 0.17690273, 0.17995071, 0.18381879, 0.18464653,
       0.18366626, 0.18434908, 0.18373111, 0.18352133, 0.18547446,
       0.18375391, 0.18430322, 0.18475342, 0.18489072, 0.1832771 ,
       0.18378827, 0.18307111, 0.18504709, 0.18458554, 0.18317029,
       0.18254468, 0.18039325, 0.17561333, 0.17160805]), array([0.11717989, 0.12218469, 0.12905885, 0.13276288, 0.13367081,
       0.13300323, 0.13327786, 0.13490675, 0.133049  , 0.13448334,
       0.13298422, 0.13396075, 0.13294597, 0.13354874, 0.13403706,
       0.13283543, 0.13338853, 0.13310245, 0.13238535, 0.13235472,
       0.13156511, 0.12770845, 0.12466429, 0.11762993]), array([0.09210588, 0.09797285, 0.10339739, 0.10594933, 0.10724636,
       0.10771177, 0.10780336, 0.1081618 , 0.10856628, 0.10874556,
       0.10898966, 0.10829922, 0.10845567, 0.10707852, 0.10832975,
       0.10788342, 0.10630034, 0.10703281, 0.10753253, 0.10826108,
       0.10567471, 0.10330968, 0.0974808 , 0.09157944]), array([0.06819153, 0.07249068, 0.0777359 , 0.08106234, 0.0817337 ,
       0.08245851, 0.08218386, 0.08200837, 0.08274078, 0.08385473,
       0.08272555, 0.08352657, 0.08352664, 0.0835991 , 0.08287813,
       0.08276746, 0.08224103, 0.08231353, 0.08187865, 0.08196255,
       0.0813141 , 0.07724001, 0.07285307, 0.06784059]), array([0.03116228, 0.03274538, 0.03536987, 0.03741073, 0.03876879,
       0.03859328, 0.03900146, 0.03980637, 0.03969194, 0.0396347 ,
       0.03976821, 0.04035187, 0.03933334, 0.03961565, 0.03947068,
       0.03939057, 0.03858946, 0.038414  , 0.0391579 , 0.03884887,
       0.03826141, 0.03522109, 0.03312303, 0.03083039]), array([0.00933075, 0.01000595, 0.0107994 , 0.01154709, 0.01203919,
       0.01215745, 0.0124321 , 0.0128479 , 0.01265717, 0.01282883,
       0.01281738, 0.01284028, 0.01309586, 0.01264572, 0.01307678,
       0.01260376, 0.01271439, 0.01269913, 0.01244736, 0.012043  ,
       0.01165009, 0.01036835, 0.01006698, 0.00925445]), array([0.00154114, 0.0017128 , 0.00199127, 0.00222015, 0.002285  ,
       0.00234222, 0.00255966, 0.00242233, 0.0025444 , 0.00263977,
       0.0025177 , 0.00262451, 0.00248337, 0.00244903, 0.00249863,
       0.00247574, 0.00231171, 0.00228119, 0.00234222, 0.00211334,
       0.00206756, 0.00192642, 0.00180817, 0.00159454])]
**** alpha = 0.25


==> results/ber_N36_d3_w24.txt <==
1 Physical GPUs, 1 Logical GPUs
N36 d3 w24
**** alpha = 0.0
--
ber = [0.21322874450683593, 0.15823211669921874, 0.10383386993408203, 0.0786395034790039, 0.05637802886962891, 0.022918914794921873, 0.005951242923736572, 0.000779999554157257]
cber = [array([0.21428682, 0.21335216, 0.21416478, 0.212326  , 0.21321864,
       0.2141646 , 0.21210858, 0.21284114, 0.21326451, 0.21364204,
       0.2119713 , 0.21525957, 0.21237563, 0.21211623, 0.21183017,
       0.21324921, 0.21306993, 0.21507645, 0.21435937, 0.21201321,
       0.21414563, 0.21397005, 0.21314999, 0.21342078, 0.21301271,
       0.21290585, 0.21312329, 0.21196364, 0.21286009, 0.21329886,
       0.21327591, 0.21363837, 0.21208186, 0.21345525, 0.21348573,
       0.21375664]), array([0.15813058, 0.15853505, 0.1573257 , 0.1571884 , 0.1568298 ,
       0.15695953, 0.15851979, 0.15842819, 0.15851215, 0.1584969 ,
       0.15882486, 0.15764616, 0.15900043, 0.15784076, 0.1594543 ,
       0.15860001, 0.15803149, 0.15970996, 0.15959937, 0.15898129,
       0.15796663, 0.15784447, 0.15871428, 0.1574287 , 0.15832521,
       0.15872571, 0.15820317, 0.15658566, 0.15821451, 0.15913011,
       0.15848535, 0.15740199, 0.15763852, 0.15919498, 0.15764618,
       0.15823761]), array([0.10503   , 0.10486989, 0.10375603, 0.10279467, 0.10366821,
       0.10430142, 0.10306925, 0.10307687, 0.10394666, 0.10441975,
       0.10408781, 0.10399249, 0.10361102, 0.10374069, 0.10309985,
       0.10328675, 0.10377122, 0.10342786, 0.10476301, 0.10412601,
       0.10460284, 0.10416413, 0.10377501, 0.10351186, 0.10430525,
       0.10370254, 0.10380172, 0.10327148, 0.10348897, 0.10359571,
       0.10364531, 0.10352705, 0.10369872, 0.1041298 , 0.10362631,
       0.10433571]), array([0.07933431, 0.07795715, 0.07871244, 0.07817461, 0.07902528,
       0.07841113, 0.07824709, 0.07906337, 0.07873154, 0.07803343,
       0.07820891, 0.07878497, 0.07827377, 0.07808304, 0.07878495,
       0.0796433 , 0.07862852, 0.07710645, 0.07854462, 0.07854461,
       0.07873149, 0.07912063, 0.07854842, 0.0793648 , 0.07894131,
       0.07887274, 0.0784378 , 0.07863617, 0.07931519, 0.07870865,
       0.07910917, 0.07909393, 0.07819747, 0.07877728, 0.07886888,
       0.07800291]), array([0.05674742, 0.05636217, 0.0557556 , 0.05595778, 0.05610275,
       0.05625153, 0.05671693, 0.05677034, 0.05605696, 0.0559845 ,
       0.05734633, 0.0571136 , 0.05679322, 0.05656815, 0.05630491,
       0.05641558, 0.05610275, 0.05655673, 0.05742262, 0.05605695,
       0.05570602, 0.05653001, 0.05618668, 0.05592726, 0.05525591,
       0.05668258, 0.05631636, 0.05664826, 0.05598447, 0.05595015,
       0.05580139, 0.05614854, 0.05635067, 0.05710221, 0.05682373,
       0.05680848]), array([0.0228653 , 0.02313231, 0.02303315, 0.02334214, 0.02264785,
       0.02269365, 0.02322005, 0.02288437, 0.02297593, 0.02254487,
       0.02347946, 0.02321243, 0.02269745, 0.02275085, 0.02281952,
       0.02359009, 0.02313614, 0.02307129, 0.02300643, 0.02322387,
       0.02318194, 0.02290726, 0.02266313, 0.02297592, 0.02219391,
       0.02241133, 0.02318954, 0.02277373, 0.0225258 , 0.02297593,
       0.0228386 , 0.02288437, 0.02295303, 0.02296446, 0.02292633,
       0.02238847]), array([0.00586699, 0.00593566, 0.00603102, 0.00591277, 0.00607298,
       0.00598143, 0.00622557, 0.00569151, 0.00588607, 0.00573348,
       0.00624084, 0.00573347, 0.00573348, 0.00618361, 0.00638197,
       0.00584792, 0.00618743, 0.00590896, 0.00604628, 0.00585555,
       0.00613783, 0.00612258, 0.00603866, 0.00587844, 0.00588988,
       0.0058174 , 0.00601195, 0.00564955, 0.00596236, 0.00615691,
       0.00613402, 0.00571441, 0.00595855, 0.00587844, 0.00586318,
       0.00557326]), array([0.00083161, 0.00070191, 0.00078201, 0.00078201, 0.00084305,
       0.00085449, 0.0007515 , 0.00076294, 0.00075531, 0.00068665,
       0.00079346, 0.00078201, 0.00074768, 0.00086212, 0.00074005,
       0.00080872, 0.00081253, 0.00078201, 0.00086594, 0.0007782 ,
       0.0007782 , 0.00081635, 0.00076676, 0.00072861, 0.0007515 ,
       0.00076294, 0.00072479, 0.00079727, 0.00076676, 0.00070191,
       0.00081253, 0.0007782 , 0.00074005, 0.00074768, 0.00080872,
       0.00087357])]
**** alpha = 0.05
--
ber = [0.21763174438476562, 0.1640638885498047, 0.10977802276611329, 0.08420873260498046, 0.061175033569335936, 0.02568043518066406, 0.007135287284851074, 0.0010985264778137207]
cber = [array([0.21891399, 0.21820059, 0.21641945, 0.21907805, 0.21766278,
       0.21704486, 0.21576685, 0.21683499, 0.21807858, 0.21884155,
       0.21852509, 0.21758267, 0.21721655, 0.21698767, 0.21703355,
       0.21873099, 0.21749117, 0.21874243, 0.2165907 , 0.21854778,
       0.21844106, 0.21638878, 0.21781152, 0.21765515, 0.21822366,
       0.21821204, 0.2159691 , 0.21844476, 0.21705244, 0.21697241,
       0.21821214, 0.21701044, 0.21730424, 0.2182388 , 0.21720122,
       0.21731561]), array([0.16405119, 0.1638261 , 0.16415024, 0.16377252, 0.16228481,
       0.16387183, 0.16268916, 0.16369998, 0.16422284, 0.16541286,
       0.16411203, 0.16423422, 0.16376498, 0.16310507, 0.1647644 ,
       0.16493221, 0.16528697, 0.16517648, 0.16502766, 0.16456981,
       0.1642151 , 0.16417322, 0.1635322 , 0.16453175, 0.16493221,
       0.16429523, 0.16395183, 0.16204832, 0.16399763, 0.16245268,
       0.16334158, 0.16393291, 0.16414641, 0.16405869, 0.16512297,
       0.16461182]), array([0.11204519, 0.11072921, 0.1102867 , 0.10988995, 0.10982133,
       0.10989756, 0.11001964, 0.10892491, 0.10948943, 0.10926054,
       0.11056519, 0.10826493, 0.11053848, 0.10845559, 0.11040878,
       0.11013416, 0.10926057, 0.10893626, 0.10938269, 0.10956189,
       0.10958099, 0.1089173 , 0.10877991, 0.11012656, 0.10830688,
       0.10986328, 0.10960387, 0.10941699, 0.10951618, 0.1103363 ,
       0.10851674, 0.10963438, 0.1103821 , 0.11019134, 0.11036681,
       0.1125946 ]), array([0.08745958, 0.0859108 , 0.0853309 , 0.08442307, 0.08478169,
       0.08322521, 0.08530802, 0.08317184, 0.08318325, 0.08339312,
       0.08296968, 0.08274077, 0.08395382, 0.08529286, 0.08465575,
       0.08412935, 0.08430859, 0.08347318, 0.08342741, 0.08383944,
       0.0832939 , 0.08322142, 0.08489229, 0.08356853, 0.08340076,
       0.083683  , 0.08285902, 0.08325191, 0.08270646, 0.08418273,
       0.08433533, 0.08475875, 0.08420565, 0.08543777, 0.0851898 ,
       0.08754733]), array([0.06538389, 0.06341936, 0.06315996, 0.06209566, 0.06177141,
       0.06153871, 0.06078343, 0.06048201, 0.05969239, 0.06031033,
       0.06074903, 0.06057359, 0.05998608, 0.06031415, 0.06036761,
       0.05998229, 0.06124117, 0.06071475, 0.06105424, 0.0603371 ,
       0.06008146, 0.0604248 , 0.05956266, 0.06035614, 0.05907057,
       0.06018827, 0.06069947, 0.06004714, 0.061039  , 0.06137464,
       0.06087876, 0.06128695, 0.06207655, 0.06309126, 0.06362914,
       0.06453704]), array([0.03013992, 0.02859115, 0.02764511, 0.02708053, 0.02642441,
       0.0255394 , 0.02576065, 0.02516174, 0.02515412, 0.02467347,
       0.02423096, 0.02505877, 0.02419281, 0.02474593, 0.02427292,
       0.02454378, 0.02487565, 0.02513886, 0.02440263, 0.02496338,
       0.02434541, 0.02510071, 0.02414321, 0.0245247 , 0.02485275,
       0.02467348, 0.02522279, 0.02469634, 0.02481843, 0.02590179,
       0.0257454 , 0.02627182, 0.02649689, 0.0274353 , 0.02825167,
       0.02941896]), array([0.01021195, 0.0090065 , 0.00842285, 0.00782393, 0.00745773,
       0.00736998, 0.00699996, 0.0067253 , 0.00635909, 0.00665282,
       0.0063629 , 0.00648116, 0.00659178, 0.00633238, 0.00654601,
       0.00644682, 0.00647734, 0.00627135, 0.00613021, 0.00650405,
       0.00656126, 0.00652312, 0.00645064, 0.00644301, 0.00661468,
       0.0064926 , 0.00641249, 0.00673675, 0.00704573, 0.00674819,
       0.0068817 , 0.00718688, 0.00795364, 0.00838851, 0.0090866 ,
       0.01016999]), array([0.00210571, 0.00188064, 0.00165558, 0.0015068 , 0.00114441,
       0.00111008, 0.00101471, 0.00084686, 0.0009079 , 0.00089264,
       0.00083161, 0.00088883, 0.00085449, 0.00074005, 0.00085068,
       0.00083923, 0.00089264, 0.00082779, 0.00085068, 0.00078201,
       0.0009346 , 0.00085068, 0.00080872, 0.00083542, 0.00090408,
       0.00086594, 0.00079727, 0.00097656, 0.00085831, 0.00094986,
       0.00101853, 0.00125504, 0.0014267 , 0.00147247, 0.00184631,
       0.00232315])]
**** alpha = 0.1
--
ber = [0.22179925537109374, 0.16976698303222656, 0.11576006317138672, 0.08970588684082031, 0.06559545135498047, 0.027589914321899413, 0.0075186600685119625, 0.001121415376663208]
cber = [array([0.22007362, 0.2178689 , 0.22187794, 0.22104272, 0.22153488,
       0.22127155, 0.22193892, 0.22324365, 0.2211113 , 0.22330099,
       0.22131345, 0.22248454, 0.22296924, 0.22210675, 0.22221761,
       0.22243118, 0.22190099, 0.2218819 , 0.22256091, 0.2226219 ,
       0.22238153, 0.22238921, 0.22224821, 0.22223296, 0.22194284,
       0.22342297, 0.22111519, 0.22183226, 0.2237625 , 0.22204601,
       0.22206117, 0.22109975, 0.22144321, 0.22067262, 0.22022621,
       0.2201423 ]), array([0.16599266, 0.1659393 , 0.16909026, 0.16896051, 0.1692619 ,
       0.16956325, 0.17094409, 0.17084882, 0.17076485, 0.1716118 ,
       0.16966254, 0.17075731, 0.17066199, 0.17107004, 0.16905975,
       0.17023466, 0.17082217, 0.1699715 , 0.17103586, 0.171196  ,
       0.17168805, 0.17163469, 0.17140196, 0.17091747, 0.16931157,
       0.17078787, 0.17004773, 0.17169946, 0.17058551, 0.17036423,
       0.1695213 , 0.16906351, 0.16775134, 0.1666488 , 0.16757584,
       0.16516115]), array([0.1117859 , 0.11334993, 0.11377715, 0.11508179, 0.11480714,
       0.1164894 , 0.11649705, 0.11579131, 0.11744308, 0.11676409,
       0.11646655, 0.11636349, 0.11616903, 0.11488342, 0.11699299,
       0.11635216, 0.1164551 , 0.11708073, 0.11699298, 0.11721045,
       0.11703867, 0.11641312, 0.1159592 , 0.11656189, 0.11561587,
       0.11754229, 0.11759956, 0.11696246, 0.11706537, 0.11632918,
       0.11637879, 0.11478426, 0.11442945, 0.11316679, 0.11196133,
       0.11280059]), array([0.08650208, 0.08744814, 0.08749771, 0.08824538, 0.08972163,
       0.09014508, 0.09028627, 0.09064099, 0.09038539, 0.09179308,
       0.09070971, 0.08992384, 0.09025951, 0.09159088, 0.09015269,
       0.08978651, 0.09063335, 0.09035487, 0.08998109, 0.08955384,
       0.08913423, 0.09060672, 0.09000393, 0.08989333, 0.09012224,
       0.09045788, 0.09057238, 0.08996579, 0.09123994, 0.09000021,
       0.09031676, 0.09058379, 0.08939362, 0.08798598, 0.08785248,
       0.0856705 ]), array([0.06352234, 0.06367493, 0.06399923, 0.06547167, 0.06492235,
       0.06579971, 0.06641007, 0.06664657, 0.06656646, 0.06613159,
       0.06551746, 0.06590652, 0.06617738, 0.06718063, 0.06516645,
       0.06622316, 0.06610107, 0.0659828 , 0.06600188, 0.06638713,
       0.06538392, 0.06606673, 0.06548309, 0.06600571, 0.06579967,
       0.06557465, 0.0660248 , 0.06666949, 0.06550981, 0.06602479,
       0.06577298, 0.06486512, 0.06532287, 0.06417084, 0.06416705,
       0.06480408]), array([0.02805709, 0.02791216, 0.02787017, 0.02759934, 0.02795791,
       0.02800751, 0.02775191, 0.02778625, 0.02770234, 0.02789688,
       0.02720643, 0.02758789, 0.02720641, 0.02732086, 0.02743147,
       0.02764131, 0.02687837, 0.02684403, 0.02684021, 0.02716826,
       0.02742003, 0.02690887, 0.02763368, 0.02726746, 0.02725984,
       0.02708817, 0.02797698, 0.02853393, 0.02804564, 0.02866745,
       0.02798462, 0.02720259, 0.02698899, 0.02746964, 0.02754593,
       0.02857589]), array([0.00873565, 0.00821685, 0.00810622, 0.00775145, 0.00767898,
       0.00780486, 0.00775527, 0.00757216, 0.00761795, 0.00741958,
       0.00748824, 0.00734328, 0.00714873, 0.0068817 , 0.00706481,
       0.00688933, 0.00708769, 0.00699233, 0.00691603, 0.00679015,
       0.00708769, 0.00682066, 0.007061  , 0.00714873, 0.00754546,
       0.00720976, 0.00764464, 0.00744246, 0.00756453, 0.0076599 ,
       0.00758742, 0.00775145, 0.00775527, 0.00773238, 0.00856399,
       0.00883484]), array([0.00173187, 0.00157165, 0.00125122, 0.00122833, 0.00120545,
       0.00112915, 0.00120545, 0.00121307, 0.0010376 , 0.00101853,
       0.00108338, 0.00108338, 0.0010109 , 0.00088501, 0.00094605,
       0.00102997, 0.00097656, 0.00091553, 0.00088501, 0.00091553,
       0.00089646, 0.0008812 , 0.00091553, 0.00085068, 0.00095368,
       0.00109482, 0.00123596, 0.0011406 , 0.00114823, 0.00117111,
       0.00102997, 0.00117493, 0.00115204, 0.00118256, 0.00150299,
       0.00171661])]
**** alpha = 0.15000000000000002
--
ber = [0.227033447265625, 0.17634994506835938, 0.12336529541015626, 0.09709158325195312, 0.07219696807861328, 0.031650531768798826, 0.008945783615112305, 0.001319037914276123]
cber = [array([0.22052776, 0.22295767, 0.22468564, 0.22680275, 0.22801593,
       0.22677225, 0.22795859, 0.22833626, 0.22728336, 0.22903424,
       0.22585303, 0.2288246 , 0.22708878, 0.22713847, 0.22796994,
       0.22699741, 0.22783655, 0.2286416 , 0.22868732, 0.22936244,
       0.22832101, 0.22858435, 0.22771057, 0.22949991, 0.22751231,
       0.22764584, 0.22777936, 0.22672665, 0.22803876, 0.22832118,
       0.22778326, 0.22695151, 0.2282103 , 0.22627635, 0.22211455,
       0.22094728]), array([0.16651532, 0.1709212 , 0.1735497 , 0.17692569, 0.17582703,
       0.17760852, 0.17711646, 0.17683417, 0.17770766, 0.17624286,
       0.17809315, 0.17741771, 0.17667772, 0.17873009, 0.17904282,
       0.17863077, 0.17934039, 0.17797858, 0.17842496, 0.17806998,
       0.17601784, 0.17805101, 0.1771241 , 0.17805855, 0.17783739,
       0.17683414, 0.1776963 , 0.17770761, 0.17721561, 0.17795943,
       0.17802043, 0.17715837, 0.17654805, 0.17376706, 0.16980363,
       0.16714476]), array([0.11508178, 0.1171761 , 0.12017814, 0.12360381, 0.12408049,
       0.12602236, 0.12495425, 0.12516405, 0.12360382, 0.12433242,
       0.12519456, 0.12416843, 0.1254539 , 0.12513737, 0.12414556,
       0.12435918, 0.12445444, 0.12491999, 0.12482454, 0.12514119,
       0.1243553 , 0.12446213, 0.12544253, 0.12504956, 0.12524034,
       0.12536627, 0.12324521, 0.12443163, 0.12449644, 0.12427141,
       0.12459569, 0.12387849, 0.12397006, 0.11961743, 0.11746594,
       0.11326602]), array([0.08772279, 0.09194184, 0.09337997, 0.09673693, 0.09909817,
       0.09799194, 0.097374  , 0.098011  , 0.09803007, 0.09865957,
       0.09895326, 0.09872437, 0.09830473, 0.09795761, 0.09733579,
       0.09761429, 0.09774782, 0.09877771, 0.09876254, 0.0990715 ,
       0.09891131, 0.09806438, 0.09745406, 0.09811783, 0.09927375,
       0.09862517, 0.09811406, 0.09942245, 0.09926988, 0.09835048,
       0.09891512, 0.09786609, 0.09646616, 0.0946693 , 0.09094622,
       0.08863452]), array([0.0646057 , 0.06819915, 0.07001877, 0.07222368, 0.07238767,
       0.07316209, 0.07355116, 0.07345962, 0.07306669, 0.07322314,
       0.07371145, 0.07336425, 0.07321544, 0.07331847, 0.07355116,
       0.07313919, 0.07359691, 0.07313919, 0.07349777, 0.07243732,
       0.07338335, 0.07323074, 0.07245634, 0.07276538, 0.07397079,
       0.07294845, 0.0738449 , 0.073822  , 0.07313152, 0.07325743,
       0.07339476, 0.07210539, 0.07209777, 0.06900407, 0.06724928,
       0.06555937]), array([0.0277214 , 0.02986908, 0.03078842, 0.03200911, 0.03279114,
       0.03210831, 0.03192903, 0.03168869, 0.03285217, 0.03211975,
       0.03292466, 0.03293609, 0.03240585, 0.03138733, 0.03147125,
       0.03095626, 0.03141022, 0.03162003, 0.03169632, 0.03185654,
       0.03162003, 0.03233718, 0.03166961, 0.03195191, 0.03221511,
       0.03237152, 0.0325203 , 0.0323677 , 0.03251647, 0.03242492,
       0.03148653, 0.03213881, 0.03188323, 0.0311165 , 0.02984237,
       0.02841568]), array([0.00804519, 0.00860977, 0.00931168, 0.00935745, 0.00949859,
       0.00906372, 0.00937271, 0.00915146, 0.00929642, 0.00930405,
       0.00895691, 0.00904464, 0.00888824, 0.00885391, 0.00832748,
       0.00870895, 0.00862503, 0.00868225, 0.0088501 , 0.00865936,
       0.00916671, 0.00851058, 0.00822066, 0.00883102, 0.00910186,
       0.00902176, 0.00935745, 0.0093689 , 0.00883102, 0.00909805,
       0.00924301, 0.00952149, 0.0091896 , 0.00893783, 0.00901794,
       0.00802229]), array([0.00133133, 0.00135422, 0.00137711, 0.00149917, 0.00153351,
       0.00143814, 0.0013504 , 0.00131607, 0.00120545, 0.00134277,
       0.00136566, 0.00138092, 0.00124359, 0.00123215, 0.00117874,
       0.00122452, 0.00117111, 0.00119019, 0.00115967, 0.00115585,
       0.00121307, 0.00120545, 0.00127411, 0.00112915, 0.00126648,
       0.00131226, 0.00146866, 0.00132752, 0.00138092, 0.00127029,
       0.00140762, 0.00151443, 0.00144195, 0.00145721, 0.00130081,
       0.00146484])]
**** alpha = 0.2
--
ber = [0.231988525390625, 0.18338436889648438, 0.13209205627441406, 0.10627383422851562, 0.08146389770507813, 0.0387352180480957, 0.012559890747070312, 0.002439499378204346]
cber = [array([0.22110759, 0.22564299, 0.23097618, 0.23211664, 0.2320443 ,
       0.23131551, 0.23339825, 0.23189539, 0.23306656, 0.23340994,
       0.23342136, 0.2340051 , 0.23393257, 0.23374182, 0.23251726,
       0.23468402, 0.23377222, 0.233261  , 0.23440166, 0.23391722,
       0.23347098, 0.23402399, 0.2327652 , 0.23369971, 0.23281851,
       0.2334747 , 0.23305128, 0.23368845, 0.23356244, 0.23180399,
       0.23262022, 0.23278809, 0.232586  , 0.2289465 , 0.2281723 ,
       0.22148503]), array([0.17064667, 0.17660529, 0.1823044 , 0.18378452, 0.18490596,
       0.18513115, 0.18421933, 0.18485263, 0.18445592, 0.18310155,
       0.18621437, 0.18580232, 0.18550497, 0.18428799, 0.18555836,
       0.18510434, 0.18599699, 0.18574135, 0.18529512, 0.18449799,
       0.18580634, 0.18532933, 0.18469621, 0.18526451, 0.18447127,
       0.18485635, 0.18414676, 0.18511595, 0.18484497, 0.18476871,
       0.18479921, 0.18435667, 0.18375781, 0.18111807, 0.17522437,
       0.16927333]), array([0.11632535, 0.12409592, 0.12849806, 0.13323592, 0.1333694 ,
       0.13335803, 0.13341905, 0.13348003, 0.13391487, 0.13400266,
       0.13426208, 0.13376233, 0.13425458, 0.1340256 , 0.13364032,
       0.13465874, 0.13307573, 0.13479237, 0.13458253, 0.1348114 ,
       0.1348801 , 0.1338997 , 0.13450626, 0.13311386, 0.13315584,
       0.13331984, 0.13492593, 0.13494496, 0.13361351, 0.13491817,
       0.13288499, 0.13338853, 0.13328937, 0.12903986, 0.12394714,
       0.11592099]), array([0.09131624, 0.09798807, 0.10402296, 0.10630795, 0.10778425,
       0.10762402, 0.10749052, 0.1081276 , 0.10827634, 0.10849383,
       0.10800554, 0.10788344, 0.10755918, 0.1083946 , 0.10787199,
       0.10766979, 0.10825342, 0.10886385, 0.10876849, 0.10952381,
       0.10826878, 0.10785679, 0.10833362, 0.1067772 , 0.10943227,
       0.10813516, 0.1084252 , 0.10905455, 0.10789487, 0.10812764,
       0.10750584, 0.10707092, 0.10639188, 0.10326006, 0.09886172,
       0.09023672]), array([0.06779102, 0.07359699, 0.0779419 , 0.08163832, 0.08219913,
       0.08198545, 0.08206937, 0.08315279, 0.08435445, 0.08367537,
       0.08389281, 0.08328246, 0.08373257, 0.083374  , 0.08322146,
       0.08344651, 0.08363721, 0.08356093, 0.08448413, 0.08433531,
       0.08391187, 0.08350372, 0.08366394, 0.08287432, 0.08270265,
       0.08227538, 0.08313368, 0.08278278, 0.08309938, 0.0829658 ,
       0.08295438, 0.08269122, 0.08070376, 0.07880785, 0.07322312,
       0.06803512]), array([0.0303192 , 0.03360748, 0.03607178, 0.03831482, 0.0391922 ,
       0.03992081, 0.04022596, 0.04038238, 0.04034806, 0.04043961,
       0.03996276, 0.03980639, 0.03996659, 0.03961182, 0.03995512,
       0.03988264, 0.04017255, 0.03990554, 0.03995132, 0.04044726,
       0.03980254, 0.03982545, 0.03997801, 0.03989027, 0.03900529,
       0.03986741, 0.03996276, 0.04010008, 0.04003908, 0.0393486 ,
       0.03979872, 0.03958128, 0.03934094, 0.03674696, 0.03332901,
       0.02936555]), array([0.00893783, 0.01065827, 0.01193619, 0.01279449, 0.0127449 ,
       0.01309967, 0.01295852, 0.01322174, 0.01297378, 0.01326751,
       0.01373672, 0.01325989, 0.0132103 , 0.01286317, 0.01273727,
       0.01274872, 0.01305389, 0.01302338, 0.01257705, 0.01274872,
       0.01285172, 0.01280594, 0.01288224, 0.01287079, 0.01298905,
       0.01299286, 0.01304627, 0.01269531, 0.01308442, 0.0131607 ,
       0.01280212, 0.01288986, 0.01252748, 0.01191712, 0.01071167,
       0.00937653]), array([0.00151443, 0.00198364, 0.00241088, 0.00223922, 0.00258636,
       0.00273513, 0.00277328, 0.00279617, 0.00277709, 0.00272369,
       0.00258254, 0.00276565, 0.00268554, 0.00258636, 0.002388  ,
       0.00222396, 0.00228118, 0.00221634, 0.00251388, 0.00245284,
       0.00240325, 0.00250244, 0.00239563, 0.00256347, 0.00254058,
       0.00249862, 0.00253677, 0.00276183, 0.00255584, 0.00255203,
       0.00262451, 0.00245285, 0.00240707, 0.00217056, 0.00203323,
       0.00158691])]
**** alpha = 0.25


==> results/ber_N48_d3_w24.txt <==
1 Physical GPUs, 1 Logical GPUs
N48 d3 w24
**** alpha = 0.0
--
ber = [0.2132250518798828, 0.15841334533691406, 0.10392152404785156, 0.0787889404296875, 0.05626185989379883, 0.02296797752380371, 0.005995589256286621, 0.0007651642560958862]
cber = [array([0.21232596, 0.21380231, 0.21350478, 0.21284863, 0.21244043,
       0.21455388, 0.21414566, 0.21317656, 0.21471027, 0.21241751,
       0.21394724, 0.21345911, 0.21239847, 0.21284109, 0.21262367,
       0.21291737, 0.21373366, 0.21245187, 0.21414572, 0.21269217,
       0.21250171, 0.21203619, 0.21255115, 0.21383673, 0.21308134,
       0.21392044, 0.21221938, 0.21226112, 0.21387485, 0.21264261,
       0.21276083, 0.21443184, 0.21249387, 0.21349718, 0.21218869,
       0.21390533, 0.21282587, 0.2126006 , 0.21379471, 0.21387482,
       0.2142449 , 0.21420671, 0.21286374, 0.21426782, 0.21320737,
       0.2140275 , 0.2122077 , 0.2133407 ]), array([0.15864566, 0.15826413, 0.15855405, 0.15684509, 0.1582756 ,
       0.15906516, 0.1587296 , 0.1576881 , 0.15902705, 0.15867612,
       0.15745929, 0.15815738, 0.15968703, 0.15766534, 0.15729524,
       0.15859981, 0.15743633, 0.15848544, 0.15895859, 0.15875621,
       0.15921402, 0.15814963, 0.15815742, 0.1586265 , 0.15835571,
       0.15873341, 0.15851974, 0.15860747, 0.15827936, 0.15932074,
       0.15966031, 0.15756992, 0.15816884, 0.1588783 , 0.15832137,
       0.15784453, 0.15865329, 0.15824886, 0.15802386, 0.15863046,
       0.15827176, 0.15784453, 0.15844348, 0.15880197, 0.15954968,
       0.15755453, 0.15873721, 0.15840144]), array([0.10200121, 0.10406495, 0.10451129, 0.10430907, 0.1036949 ,
       0.10477446, 0.10227965, 0.10393526, 0.10363003, 0.10332098,
       0.10422897, 0.10410692, 0.10416799, 0.10389709, 0.10381699,
       0.10388182, 0.1038742 , 0.1033783 , 0.10264209, 0.10401157,
       0.10409544, 0.10304259, 0.1043205 , 0.10374071, 0.10437396,
       0.1041756 , 0.10400771, 0.10256963, 0.10510249, 0.10343553,
       0.10457231, 0.10393529, 0.10327148, 0.10376358, 0.10335924,
       0.10375214, 0.10552211, 0.10364526, 0.10420996, 0.10400391,
       0.10382462, 0.10479349, 0.10353464, 0.10509874, 0.10398483,
       0.10414119, 0.10449599, 0.10493085]), array([0.07899474, 0.0790138 , 0.0777359 , 0.07905964, 0.07802203,
       0.0790253 , 0.07868572, 0.07831954, 0.07859039, 0.07940669,
       0.07878111, 0.07927319, 0.0778923 , 0.0786972 , 0.0783386 ,
       0.07907106, 0.07928084, 0.07851412, 0.07829285, 0.07876588,
       0.07958987, 0.07852934, 0.0789185 , 0.07881544, 0.07954405,
       0.07873914, 0.07884596, 0.07903293, 0.07939911, 0.07771683,
       0.07891464, 0.07875063, 0.07839202, 0.07960509, 0.07846065,
       0.07769011, 0.07945635, 0.07801435, 0.08013531, 0.0782814 ,
       0.07869338, 0.07926179, 0.07971568, 0.07835389, 0.07900237,
       0.07868193, 0.07835769, 0.07920834]), array([0.05615617, 0.05625153, 0.05581665, 0.05725478, 0.05589295,
       0.05566405, 0.05598833, 0.05632399, 0.05595016, 0.05622481,
       0.05634312, 0.05694204, 0.0567589 , 0.05639267, 0.05656432,
       0.05672071, 0.05696868, 0.05566785, 0.05595399, 0.05631638,
       0.05665971, 0.05672073, 0.05645754, 0.0564003 , 0.05544281,
       0.05680081, 0.05628588, 0.05596542, 0.0559616 , 0.05585858,
       0.0567093 , 0.0558281 , 0.05708692, 0.05673979, 0.05613329,
       0.05598451, 0.05587769, 0.0562477 , 0.05634306, 0.05624009,
       0.05572514, 0.05641176, 0.05559921, 0.05635835, 0.05656051,
       0.05559917, 0.05624771, 0.05617144]), array([0.02325058, 0.02288055, 0.02279664, 0.02291488, 0.02302551,
       0.02273178, 0.02307511, 0.02297973, 0.02313614, 0.02326585,
       0.0225296 , 0.02288054, 0.02299118, 0.02311708, 0.02320481,
       0.02291871, 0.02270508, 0.0231819 , 0.02334976, 0.02314758,
       0.02345658, 0.02322771, 0.02289581, 0.02303696, 0.02302169,
       0.02319718, 0.02257919, 0.02304078, 0.02296448, 0.02335357,
       0.0230713 , 0.02305603, 0.0230217 , 0.02265549, 0.02287293,
       0.02314758, 0.02246475, 0.02271652, 0.02276613, 0.02318955,
       0.02281571, 0.02272796, 0.02269745, 0.02272033, 0.02281189,
       0.02304839, 0.02286147, 0.02296065]), array([0.00592804, 0.00601196, 0.0056839 , 0.00625992, 0.00614166,
       0.00622177, 0.00613403, 0.00574112, 0.00580597, 0.00584411,
       0.00597381, 0.00610733, 0.00610733, 0.00605392, 0.00572968,
       0.00578308, 0.00605011, 0.00606918, 0.00597   , 0.0059433 ,
       0.00584793, 0.00620651, 0.00613022, 0.00618744, 0.00606918,
       0.00612259, 0.00586319, 0.00595856, 0.00596619, 0.00591278,
       0.00587082, 0.00618744, 0.00621033, 0.00592422, 0.00597763,
       0.00572205, 0.00614929, 0.00583267, 0.00601959, 0.00618744,
       0.00588608, 0.00610351, 0.00619888, 0.00577164, 0.00608826,
       0.00592422, 0.00582886, 0.00608063]), array([0.0008049 , 0.00078964, 0.00072861, 0.00074768, 0.00073242,
       0.00071716, 0.00069427, 0.00074005, 0.00078964, 0.00075149,
       0.00075912, 0.00075912, 0.0006752 , 0.00076294, 0.00075912,
       0.00078583, 0.00072479, 0.00076294, 0.00074005, 0.00069427,
       0.00076294, 0.00075149, 0.00076675, 0.00085068, 0.00082397,
       0.00087357, 0.0007019 , 0.00069046, 0.0007782 , 0.00075912,
       0.00072861, 0.00090027, 0.00080109, 0.00074387, 0.00083923,
       0.0008316 , 0.00079727, 0.00085449, 0.0008049 , 0.00073242,
       0.00077057, 0.0008049 , 0.00078583, 0.00068665, 0.00073242,
       0.00078583, 0.0006485 , 0.00080109])]
**** alpha = 0.05
--
ber = [0.21731809997558593, 0.16393792724609374, 0.10952648162841797, 0.08413724517822266, 0.060807373046875, 0.025466344833374024, 0.007044074535369873, 0.001048008918762207]
cber = [array([0.216938  , 0.21780777, 0.21611392, 0.21730804, 0.21745303,
       0.21687689, 0.21693791, 0.21821976, 0.21648022, 0.21734624,
       0.21822368, 0.21746439, 0.21903613, 0.21829596, 0.21959677,
       0.21697998, 0.21603769, 0.21810159, 0.21873848, 0.21771619,
       0.21849838, 0.21770477, 0.21731941, 0.21791846, 0.21717065,
       0.21904756, 0.21844093, 0.21700284, 0.21760562, 0.2160224 ,
       0.2170791 , 0.21681979, 0.21600339, 0.2163887 , 0.21721268,
       0.21715929, 0.21802139, 0.21649939, 0.21828845, 0.21880705,
       0.2161636 , 0.21677779, 0.21612939, 0.21855171, 0.21508791,
       0.21627425, 0.21636581, 0.21523672]), array([0.16351709, 0.16369623, 0.16325758, 0.16217041, 0.16334903,
       0.16253278, 0.16354755, 0.16369626, 0.16492081, 0.16523358,
       0.16370778, 0.16410834, 0.16334923, 0.16372301, 0.16300577,
       0.16337584, 0.16358183, 0.16508101, 0.16371921, 0.16595837,
       0.16437537, 0.16481018, 0.16431035, 0.16387175, 0.16438286,
       0.16577534, 0.16429143, 0.16390991, 0.16306305, 0.16448976,
       0.1643295 , 0.16532901, 0.16366194, 0.16462708, 0.16628647,
       0.16366962, 0.16412735, 0.16437535, 0.16418077, 0.1632195 ,
       0.16250229, 0.16283408, 0.16395575, 0.16325378, 0.16251753,
       0.16321568, 0.16299446, 0.1651268 ]), array([0.1099815 , 0.10971833, 0.10873038, 0.10907744, 0.10931775,
       0.10931403, 0.10816198, 0.10853959, 0.10970692, 0.1096344 ,
       0.10930637, 0.11073299, 0.10987854, 0.10955809, 0.10976791,
       0.10916138, 0.10978317, 0.10964203, 0.11010745, 0.1096039 ,
       0.10910796, 0.10897442, 0.10929865, 0.10959245, 0.10884476,
       0.10920334, 0.10845952, 0.1091767 , 0.10947797, 0.10992427,
       0.11103827, 0.1110573 , 0.11017607, 0.10939029, 0.10984039,
       0.1091957 , 0.10969925, 0.11015706, 0.11043549, 0.11039351,
       0.10981753, 0.10955043, 0.10919193, 0.10873034, 0.10776907,
       0.109005  , 0.10843279, 0.11160657]), array([0.08484274, 0.08356096, 0.08297727, 0.08301162, 0.08337781,
       0.08368681, 0.08295057, 0.08395387, 0.08434296, 0.08344265,
       0.08415606, 0.08395765, 0.08512875, 0.08490758, 0.0846977 ,
       0.08399966, 0.08449554, 0.08398822, 0.08363723, 0.08340835,
       0.08414075, 0.0846977 , 0.08378218, 0.08432771, 0.08458331,
       0.08488844, 0.08305359, 0.08465192, 0.08353806, 0.0844993 ,
       0.0834885 , 0.0836792 , 0.08534238, 0.08466725, 0.08494952,
       0.08527375, 0.08417128, 0.08555981, 0.08337019, 0.08430862,
       0.08458709, 0.0839615 , 0.08314895, 0.08255002, 0.08367921,
       0.08401486, 0.08441164, 0.08673859]), array([0.06331252, 0.0606575 , 0.0602112 , 0.06028749, 0.06029893,
       0.06064605, 0.06020354, 0.06067277, 0.06101227, 0.06091309,
       0.06079481, 0.06119541, 0.06135939, 0.0608826 , 0.06180953,
       0.06117246, 0.06033327, 0.06032177, 0.06082151, 0.06029893,
       0.06023405, 0.05994415, 0.0598755 , 0.06093983, 0.05916212,
       0.05996703, 0.06054305, 0.05937578, 0.06069183, 0.05912399,
       0.0622826 , 0.06070327, 0.06130219, 0.06093597, 0.060997  ,
       0.06170652, 0.06077192, 0.06132128, 0.06143571, 0.0615158 ,
       0.06148529, 0.06058119, 0.06119155, 0.05984497, 0.05977251,
       0.06216809, 0.06017686, 0.06349945]), array([0.02785111, 0.02673339, 0.02549362, 0.02536773, 0.02513122,
       0.02531052, 0.02553558, 0.02517318, 0.02513503, 0.02534485,
       0.0247345 , 0.02547455, 0.02581406, 0.02539827, 0.0255661 ,
       0.02505111, 0.02494813, 0.0252533 , 0.02528764, 0.02479171,
       0.02521517, 0.02500535, 0.02485656, 0.02425386, 0.0249176 ,
       0.0247841 , 0.02528764, 0.02465438, 0.02503205, 0.02444457,
       0.02558899, 0.02619553, 0.02519225, 0.0252037 , 0.02589034,
       0.02555848, 0.02598952, 0.02579499, 0.0256424 , 0.02538681,
       0.02541352, 0.02545546, 0.0256424 , 0.02569199, 0.0256424 ,
       0.02556227, 0.02650833, 0.02817917]), array([0.00894547, 0.00790405, 0.0073471 , 0.00699234, 0.00700378,
       0.00743485, 0.00727463, 0.00702668, 0.00721741, 0.00699234,
       0.007061  , 0.00699616, 0.00722504, 0.00664902, 0.00685883,
       0.00674057, 0.00670624, 0.00691223, 0.00667191, 0.00650788,
       0.00649643, 0.00664902, 0.00662994, 0.0066185 , 0.00669861,
       0.00664139, 0.00668335, 0.00650025, 0.00691986, 0.00666809,
       0.00669098, 0.00678253, 0.0068779 , 0.00691223, 0.00687027,
       0.00687408, 0.00711823, 0.00703048, 0.00703812, 0.00711823,
       0.00712967, 0.00724029, 0.00682831, 0.0069809 , 0.00706101,
       0.00759888, 0.00796127, 0.00902939]), array([0.00175858, 0.00139999, 0.00115967, 0.00114441, 0.00103378,
       0.00094986, 0.0010643 , 0.00100708, 0.00108337, 0.00099564,
       0.00100708, 0.00108337, 0.00101471, 0.00092316, 0.0009613 ,
       0.00088119, 0.00102615, 0.00093079, 0.00088882, 0.00093842,
       0.00084686, 0.00077438, 0.00095749, 0.0008316 , 0.00093842,
       0.00086212, 0.00095749, 0.00091171, 0.00092697, 0.0009346 ,
       0.00093842, 0.00105286, 0.00088501, 0.00103378, 0.00097656,
       0.00108719, 0.00093842, 0.00098419, 0.00110245, 0.00102997,
       0.00098419, 0.001091  , 0.00111389, 0.0010643 , 0.00107956,
       0.00126267, 0.00159073, 0.0018959 ])]
**** alpha = 0.1
--
ber = [0.22218429565429687, 0.1700323944091797, 0.11604846954345703, 0.08999873352050781, 0.06557541656494141, 0.027565074920654298, 0.007451374530792237, 0.0010839303731918334]
cber = [array([0.21902843, 0.21695325, 0.219841  , 0.22137842, 0.2219697 ,
       0.22161862, 0.22251512, 0.22276691, 0.22393805, 0.22240829,
       0.22243886, 0.22368243, 0.22298428, 0.22132108, 0.22244266,
       0.22146619, 0.22378162, 0.22338855, 0.22336958, 0.22369382,
       0.22283917, 0.22260274, 0.2220918 , 0.2240639 , 0.22438437,
       0.221386  , 0.22389597, 0.222332  , 0.22260658, 0.22239688,
       0.22331631, 0.22214511, 0.22295752, 0.22254936, 0.22293095,
       0.2218629 , 0.22525034, 0.22079086, 0.22405637, 0.22369006,
       0.22134013, 0.22111896, 0.22304155, 0.22184753, 0.21924985,
       0.22020726, 0.21902466, 0.21987914]), array([0.16529457, 0.16645811, 0.16845325, 0.17013165, 0.16916656,
       0.1699944 , 0.16949458, 0.17002112, 0.17022324, 0.17074966,
       0.17068855, 0.17084497, 0.17024998, 0.17187491, 0.17169945,
       0.17065041, 0.17120355, 0.17105492, 0.17042545, 0.1721535 ,
       0.17004007, 0.17131801, 0.1707115 , 0.17104724, 0.17042914,
       0.17074966, 0.17147449, 0.17013167, 0.17035287, 0.17090602,
       0.16989514, 0.16925432, 0.17072289, 0.17079543, 0.16898337,
       0.17000961, 0.1701851 , 0.17162701, 0.17057047, 0.17153929,
       0.17114262, 0.17057426, 0.16866299, 0.16802216, 0.16856383,
       0.168972  , 0.16720952, 0.166832  ]), array([0.11268995, 0.11179731, 0.11381157, 0.11489099, 0.11632156,
       0.11638264, 0.11699682, 0.116085  , 0.11644753, 0.11665729,
       0.11778642, 0.11775206, 0.11679837, 0.1158028 , 0.11666486,
       0.11647034, 0.11560059, 0.11778259, 0.11658481, 0.11598206,
       0.11681366, 0.11548997, 0.11682895, 0.11727901, 0.11595532,
       0.11666872, 0.11624146, 0.11679843, 0.11709981, 0.11714174,
       0.11608513, 0.11625671, 0.11695486, 0.11641309, 0.11674503,
       0.11772536, 0.11681371, 0.11697002, 0.1157799 , 0.11797333,
       0.11640549, 0.1163864 , 0.11509325, 0.11507414, 0.11397551,
       0.1147728 , 0.11294936, 0.11233138]), array([0.08528519, 0.08742526, 0.08810044, 0.08981706, 0.08966452,
       0.08930968, 0.0899353 , 0.09048839, 0.09004588, 0.09065627,
       0.09041212, 0.09075549, 0.09033205, 0.09065249, 0.08985519,
       0.09077068, 0.0909119 , 0.08935551, 0.09170148, 0.09148411,
       0.08987045, 0.0911865 , 0.08956529, 0.09044263, 0.09076311,
       0.09074779, 0.09025188, 0.09064104, 0.08987807, 0.08992383,
       0.09032059, 0.08986282, 0.09067152, 0.09130859, 0.0905914 ,
       0.09077451, 0.09088133, 0.09000015, 0.09064481, 0.08952716,
       0.09174352, 0.0908699 , 0.0901871 , 0.08942792, 0.08875278,
       0.08888249, 0.08741763, 0.08784486]), array([0.06338121, 0.06391139, 0.06416704, 0.06415561, 0.0650864 ,
       0.06568145, 0.06655119, 0.06629562, 0.06586456, 0.06700131,
       0.0653496 , 0.06599045, 0.06579971, 0.06600574, 0.06581116,
       0.06586456, 0.06659315, 0.0662041 , 0.06607057, 0.06608582,
       0.06642917, 0.06587982, 0.06595996, 0.06539914, 0.06573489,
       0.06617735, 0.06653974, 0.06552885, 0.06646351, 0.06544876,
       0.06606676, 0.06515118, 0.06522752, 0.0654068 , 0.06517793,
       0.06536485, 0.06613158, 0.06575014, 0.06613547, 0.0665016 ,
       0.06523514, 0.06561278, 0.06605912, 0.06503294, 0.06509019,
       0.0645981 , 0.0637512 , 0.06389624]), array([0.02775954, 0.02774811, 0.02774809, 0.02819443, 0.02792359,
       0.02762222, 0.02809144, 0.02774047, 0.0276413 , 0.02821349,
       0.02805709, 0.02769088, 0.02794647, 0.02677155, 0.02692031,
       0.027874  , 0.0272484 , 0.02703094, 0.02747727, 0.02743913,
       0.02737809, 0.02676392, 0.02770233, 0.02702329, 0.02703095,
       0.02696229, 0.02748108, 0.02749252, 0.02733612, 0.02717209,
       0.02674101, 0.02691269, 0.02727892, 0.0269165 , 0.02752304,
       0.02731707, 0.02727509, 0.02822114, 0.02765275, 0.027668  ,
       0.02843091, 0.02825548, 0.02779771, 0.02761461, 0.0276184 ,
       0.02824401, 0.02839661, 0.02777863]), array([0.00849151, 0.00826263, 0.00811386, 0.00786972, 0.00764465,
       0.00737   , 0.00774765, 0.00765228, 0.00756073, 0.00725174,
       0.00737763, 0.00714875, 0.00746155, 0.00735092, 0.007061  ,
       0.00702667, 0.00707627, 0.00709534, 0.00724793, 0.00696564,
       0.00719452, 0.00717544, 0.00705719, 0.00735855, 0.00684356,
       0.00714493, 0.00718689, 0.00719452, 0.00723648, 0.00685883,
       0.00721359, 0.00725555, 0.00710297, 0.00708389, 0.00741958,
       0.00704575, 0.00735855, 0.00777436, 0.00780105, 0.00790024,
       0.00780487, 0.00747681, 0.00762558, 0.00731659, 0.0078926 ,
       0.00788117, 0.00817489, 0.00851059]), array([0.00144196, 0.0014801 , 0.00133896, 0.001194  , 0.00108337,
       0.00102997, 0.00121307, 0.00117493, 0.00108719, 0.00101852,
       0.00113678, 0.00107193, 0.00091934, 0.00105286, 0.00103378,
       0.0009346 , 0.00087738, 0.0009613 , 0.00091171, 0.0009079 ,
       0.00094604, 0.00102997, 0.00093079, 0.00089645, 0.00090408,
       0.00100708, 0.00098419, 0.00089645, 0.00092697, 0.00102615,
       0.00099564, 0.00097275, 0.00099564, 0.00099564, 0.00098801,
       0.00098801, 0.00094605, 0.00104523, 0.00109482, 0.0011673 ,
       0.00112152, 0.00121689, 0.00121689, 0.00112152, 0.00123978,
       0.00153351, 0.00139237, 0.00157929])]
**** alpha = 0.15000000000000002
--
ber = [0.22689718627929686, 0.17680412292480469, 0.12376580810546875, 0.0978829574584961, 0.07302252960205079, 0.032360721588134765, 0.00938860321044922, 0.0014729496240615844]
cber = [array([0.21945575, 0.22229764, 0.22464757, 0.2269364 , 0.22829831,
       0.22628781, 0.22711572, 0.2282639 , 0.22917934, 0.22875226,
       0.22797012, 0.22730258, 0.22854623, 0.22893527, 0.22736356,
       0.22688293, 0.22832104, 0.22740935, 0.22689812, 0.22785941,
       0.22801215, 0.22668077, 0.22829816, 0.22748946, 0.22863002,
       0.22781372, 0.22822186, 0.22758096, 0.22737894, 0.22767256,
       0.22718811, 0.22786713, 0.22653584, 0.22689819, 0.22689816,
       0.22623456, 0.22842393, 0.22714993, 0.2271996 , 0.22820267,
       0.22793192, 0.22692487, 0.22742841, 0.22797009, 0.2247962 ,
       0.22391139, 0.22280122, 0.22020718]), array([0.1681786 , 0.17119978, 0.17406082, 0.17643353, 0.17681894,
       0.17789833, 0.17705913, 0.17686841, 0.1768989 , 0.17717741,
       0.17614748, 0.17697908, 0.17744449, 0.17847827, 0.17661288,
       0.17792126, 0.17692184, 0.17905432, 0.17845535, 0.1777    ,
       0.17806236, 0.1788826 , 0.17814256, 0.17866521, 0.17828362,
       0.17767329, 0.17815015, 0.17780301, 0.17777629, 0.17841725,
       0.17760852, 0.17771909, 0.17764291, 0.17794806, 0.17811583,
       0.17777246, 0.17882924, 0.17711258, 0.17747115, 0.17838666,
       0.17874533, 0.17773442, 0.1778069 , 0.17641064, 0.17486191,
       0.17350768, 0.17102815, 0.16773602]), array([0.11458206, 0.11732103, 0.12036519, 0.1230659 , 0.12210835,
       0.12308882, 0.1250724 , 0.1244164 , 0.12517925, 0.12418747,
       0.12382509, 0.12596894, 0.1243096 , 0.12509912, 0.12496564,
       0.12542726, 0.12400816, 0.12466429, 0.12593842, 0.12456136,
       0.12544635, 0.12490849, 0.12508777, 0.12445448, 0.12640775,
       0.1246834 , 0.12544246, 0.12539285, 0.12398912, 0.12537005,
       0.12533954, 0.12490849, 0.12485122, 0.12456136, 0.12596512,
       0.12659834, 0.12536245, 0.12388611, 0.12502676, 0.12451549,
       0.12316884, 0.12431344, 0.12405398, 0.12476356, 0.12308888,
       0.12079996, 0.11683271, 0.11338424]), array([0.0874405 , 0.09112172, 0.09560391, 0.0974846 , 0.09875494,
       0.09762572, 0.0974617 , 0.09782796, 0.09728625, 0.09717178,
       0.09957507, 0.09937667, 0.09856034, 0.09997176, 0.09866335,
       0.09864803, 0.09891895, 0.10009381, 0.09848026, 0.09888077,
       0.09946442, 0.099514  , 0.09915923, 0.09968182, 0.10024261,
       0.09896083, 0.09926983, 0.09806065, 0.09925459, 0.09963226,
       0.09898753, 0.09972768, 0.0995407 , 0.09809105, 0.09888461,
       0.09873959, 0.09992601, 0.09955592, 0.09881971, 0.0992317 ,
       0.09883498, 0.09882735, 0.09817504, 0.09793476, 0.09658812,
       0.09430696, 0.09154131, 0.08848189]), array([0.06461716, 0.06735229, 0.07044605, 0.07205966, 0.07204054,
       0.07364275, 0.07402802, 0.07375336, 0.07399371, 0.07438279,
       0.07307051, 0.07314297, 0.07421111, 0.07321544, 0.07350537,
       0.07425689, 0.07370381, 0.07433701, 0.07506178, 0.07355112,
       0.07472607, 0.07413866, 0.07398602, 0.07419583, 0.0738373 ,
       0.07390591, 0.073967  , 0.07492065, 0.07418823, 0.07475663,
       0.07486347, 0.07361221, 0.07512663, 0.07308958, 0.07419582,
       0.07352828, 0.0740433 , 0.07395554, 0.07395553, 0.07436371,
       0.07279202, 0.07463451, 0.07342146, 0.07213593, 0.07155613,
       0.07054899, 0.06771087, 0.06455231]), array([0.02838135, 0.02965928, 0.03096008, 0.03222274, 0.03250504,
       0.03300857, 0.03282928, 0.03267287, 0.03303527, 0.03314591,
       0.03258516, 0.03300477, 0.03271101, 0.03227616, 0.0327797 ,
       0.03263474, 0.03215026, 0.03261183, 0.03283693, 0.03236008,
       0.03249359, 0.03245927, 0.0327225 , 0.03282165, 0.03289032,
       0.03252792, 0.03253555, 0.03309249, 0.03287506, 0.03245926,
       0.03337097, 0.03328705, 0.03301239, 0.03233337, 0.03307342,
       0.03243256, 0.03244018, 0.03303528, 0.0332527 , 0.03336334,
       0.03266525, 0.033062  , 0.03244019, 0.03300095, 0.03154372,
       0.03109741, 0.03029251, 0.02836229]), array([0.00835037, 0.0087967 , 0.00951386, 0.0098381 , 0.009552  ,
       0.0098114 , 0.00974656, 0.00951004, 0.00931549, 0.00959015,
       0.00951767, 0.00947571, 0.00932693, 0.00950241, 0.00947571,
       0.00972367, 0.00935745, 0.00920486, 0.00934982, 0.00860977,
       0.00908279, 0.00906372, 0.00926972, 0.00946426, 0.00933456,
       0.00971604, 0.00945282, 0.00980758, 0.00894165, 0.00932312,
       0.00920868, 0.00926971, 0.00931168, 0.0091629 , 0.00944901,
       0.00960923, 0.00979995, 0.00997162, 0.01000976, 0.00958633,
       0.00974655, 0.00967407, 0.00948715, 0.00987244, 0.00944519,
       0.009552  , 0.00871658, 0.00775528]), array([0.00119019, 0.00149918, 0.00159836, 0.00154495, 0.00152207,
       0.00151062, 0.00160217, 0.00154114, 0.00152969, 0.00153351,
       0.00163269, 0.00148773, 0.00134278, 0.00144196, 0.00136948,
       0.00146485, 0.00157166, 0.0015564 , 0.00136948, 0.0014    ,
       0.00133896, 0.00124741, 0.0014    , 0.00152207, 0.00136948,
       0.00141144, 0.00146866, 0.00146485, 0.00147629, 0.00141144,
       0.00138855, 0.00138474, 0.00158692, 0.00138855, 0.00144959,
       0.00136185, 0.00153732, 0.00146484, 0.00161362, 0.00151062,
       0.0016098 , 0.0014534 , 0.00151825, 0.00150681, 0.00162506,
       0.00159454, 0.00149155, 0.00139618])]
**** alpha = 0.2

